Pareto Conditioned Networks

In multi-objective optimization, learning all the policies that reach Pareto-efficient solutions is an expensive process. The set of optimal policies can grow exponentially with the number of objectives, and recovering all solutions requires an exhaustive exploration of the entire state space. We propose Pareto Conditioned Networks (PCN), a method that uses a single neural network to encompass all non-dominated policies. PCN associates every past transition with its episode's return. It trains the network such that, when conditioned on this same return, it should reenact said transition. In doing so we transform the optimization problem into a classification problem. We recover a concrete policy by conditioning the network on the desired Pareto-efficient solution. Our method is stable as it learns in a supervised fashion, thus avoiding moving target issues. Moreover, by using a single network, PCN scales efficiently with the number of objectives. Finally, it makes minimal assumptions on the shape of the Pareto front, which makes it suitable to a wider range of problems than previous state-of-the-art multi-objective reinforcement learning algorithms.

==> data/dst/mones.csv <==
o0,o1
8.0,-8.0
50.0,-14.0
124.0,-19.0


==> data/dst/ra.csv <==
o0,o1
1.0,-1.0
124.0,-19.0


==> data/dst/udrl.csv <==
o0,o1
1.0,-1.0
2.0,-3.0
3.0,-5.0
5.0,-7.0
8.0,-8.0
16.0,-9.0
24.0,-13.0
50.0,-14.0
74.0,-17.0
124.0,-19.0


==> data/minecart/mones-nd.csv <==
,o0,o1,o2
41,0.0,0.0,-3.7999985
42,0.0,1.5,-63.36015
43,0.6,0.4,-6.199997
44,0.6,0.9,-41.96012
45,0.65,0.85,-41.220222
47,0.75,0.75,-8.959994
49,1.5,0.0,-12.920006


==> data/minecart/ra-nd.csv <==
,o0,o1,o2
8,0.0,0.0,-0.3
9,0.0,1.5,-8.819996
10,0.4,1.1,-52.70025
11,0.6,0.9,-13.72002
13,0.75,0.75,-17.84002
14,1.5,0.0,-34.100033


==> data/minecart/udrl.csv <==
o0,o1,o2
0.0,0.0,-0.31999996
0.0,0.8,-0.87999976
0.0,1.5,-1.2199999
0.28,1.22,-2.359999
0.35,1.15,-1.5799997
0.4,0.6,-0.8199998
0.4,1.1,-3.1199985
0.42,1.08,-1.6199995
0.6,0.4,-0.79999983
0.6,0.9,-1.0599997
0.65,0.85,-1.2799997
0.75,0.75,-0.91999984
0.8,0.7,-1.3599997
0.85,0.65,-1.3399997
0.9,0.6,-1.0199997
1.08,0.42,-1.3999996
1.1,0.4,-1.1799998
1.15,0.35,-1.3399997
1.22,0.28,-1.2799997
1.5,0.0,-0.95999986


==> data/sumo/mones-nd.csv <==
,o0,o1
1,-2.1111112,-0.67668885
2,0.44444445,-1.3809254
3,6.7777777,-8.723431


==> data/sumo/ra-nd.csv <==
,o0,o1
24,-4.666666,-1.4638066
25,1.111109,-2.185105
26,5.0000005,-7.4557624
27,6.77778,-8.723431


==> data/sumo/udrl.csv <==
o0,o1
-1.1111112,1.4597512
-0.11111103,1.1684839
0.77777743,0.9514462
1.4444433,0.71039516
2.9999967,0.5525968
3.2222204,-0.07429873
3.444443,-0.21074867
3.5555563,-0.8267984
3.7777777,-0.998013
3.7777781,-1.1469444
3.888889,-1.37493
3.8888934,-1.6613662
4.1111116,-2.316587
4.111116,-2.5471048
4.3333344,-3.2888725
4.4444456,-3.7072396
4.5555606,-4.003552
4.666671,-4.124916
5.111113,-5.868218
5.2222257,-6.2930017
5.444448,-6.42133
5.666671,-7.07538
5.7777815,-8.667367
6.555561,-8.7022
6.7777824,-8.718712


==> data/walkroom/max-mones.csv <==
,2,3,4,5,6,7,8,9
0,0.1578947367590027,0.2352941175086504,0.2631578945983379,0.3157894735180055,0.2499999996874999,0.4444444439506172,0.4444444439506172,0.4444444439506172
1,0.1578947367590027,0.1578947367590027,0.4117647056401383,0.2352941175086505,0.4444444439506172,0.2499999996874999,0.3749999995312499,0.3749999995312499
2,0.1764705881314879,0.2631578945983379,0.2105263156786703,0.2352941175086505,0.3333333329629628,0.3333333329629629,0.3333333329629629,0.3749999995312499
3,0.0,0.2631578945983379,0.2105263156786703,0.2631578945983379,0.2499999996874999,0.4444444439506172,0.3333333329629629,0.4444444439506172
4,0.1764705881314878,0.1578947367590026,0.2631578945983379,0.2631578945983379,0.3333333329629629,0.4999999993749999,0.4444444439506172,0.3749999995312499
5,0.1176470587543253,0.1578947367590027,0.2105263156786703,0.2631578945983379,0.3333333329629628,0.3333333329629629,0.3749999995312499,0.4444444439506172
6,0.1764705881314878,0.1176470587543252,0.1578947367590027,0.3157894735180054,0.2499999996874999,0.2499999996874999,0.3333333329629629,0.4999999993749999
7,0.6470588231487888,0.2631578945983379,0.2105263156786703,0.3157894735180055,0.3749999995312499,0.4999999993749999,0.2499999996874999,0.3749999995312499
8,0.1052631578393352,0.2631578945983379,0.2105263156786703,0.2105263156786703,0.2499999996874999,0.3749999995312499,0.3333333329629629,0.3333333329629629
9,0.0588235293771626,0.2631578945983379,0.2105263156786703,0.3157894735180054,0.2499999996874999,0.2499999996874999,0.3333333329629629,0.3749999995312499
10,0.1176470587543252,0.2631578945983379,0.2105263156786703,0.2631578945983379,0.3333333329629629,0.3333333329629629,0.3333333329629629,0.3333333329629629
11,0.1764705881314878,0.1764705881314879,0.2105263156786704,0.2631578945983379,0.2499999996874999,0.3333333329629629,0.3333333329629629,0.4444444439506172
12,0.1176470587543253,0.1578947367590026,0.2352941175086504,0.3529411762629758,0.2499999996874999,0.2499999996874999,0.4444444439506172,0.3333333329629629
13,0.0588235293771626,0.1578947367590027,0.1764705881314878,0.1764705881314878,0.2499999996874999,0.3333333329629629,0.3749999995312499,0.3749999995312499
14,0.1052631578393351,0.1764705881314879,0.2105263156786703,0.2105263156786704,0.3333333329629629,0.2499999996874999,0.3749999995312499,0.4999999993749999
15,0.1052631578393351,0.1578947367590026,0.1764705881314878,0.263157894598338,0.3333333329629629,0.2499999996874999,0.3333333329629629,0.2499999996874999
16,0.0,0.1764705881314878,0.2631578945983379,0.2631578945983379,0.2499999996874999,0.3333333329629629,0.4444444439506172,0.3333333329629628
17,0.1052631578393351,0.3684210524376731,0.2105263156786703,0.3157894735180055,0.2499999996874999,0.3333333329629629,0.3333333329629629,0.4444444439506172
18,0.1052631578393351,0.2631578945983379,0.2352941175086504,0.2631578945983379,0.4444444439506172,0.3749999995312499,0.3333333329629629,0.3333333329629629
19,0.1176470587543252,0.1578947367590026,0.1578947367590027,0.2352941175086504,0.3749999995312499,0.3333333329629629,0.4444444439506172,0.3333333329629628


==> data/walkroom/max-udrl.csv <==
,2,3,4,5,6,7,8,9
0,0.0,0.3684210524376731,0.2105263156786703,0.1578947367590027,0.2222222219753086,0.2222222219753086,0.2499999996874999,0.2222222219753086
1,0.7368421048753462,0.1052631578393351,0.2631578945983379,0.2222222220987654,0.2222222219753086,0.2499999996874999,0.2499999996874999,0.2499999996874999
2,0.0,0.2105263156786703,0.3157894735180055,0.2105263156786703,0.2222222219753086,0.2222222219753086,0.2222222219753086,0.2499999996874999
3,0.0,0.2631578945983379,0.1578947367590027,0.3157894735180055,0.2222222219753086,0.1249999998437499,0.2499999996874999,0.3333333329629629
4,0.0,0.2631578945983379,0.2631578945983379,0.166666666574074,0.1249999998437499,0.2222222219753086,0.2222222219753086,0.2499999996874999
5,0.1578947367590027,0.2631578945983379,0.3157894735180055,0.2631578945983379,0.1249999998437499,0.2222222219753086,0.2222222219753086,0.2499999996874999
6,0.0,0.3157894735180055,0.2105263156786703,0.2105263156786703,0.1249999998437499,0.2222222219753086,0.2222222219753086,0.2499999996874999
7,0.0,0.2631578945983379,0.2105263156786703,0.1578947367590027,0.1249999998437499,0.2222222219753086,0.3333333329629629,0.2499999996874999
8,0.0,0.2631578945983379,0.3157894735180055,0.1764705881314878,0.2222222219753086,0.2499999996874999,0.3333333329629629,0.2499999996874999
9,0.0,0.2631578945983379,0.2105263156786703,0.166666666574074,0.1249999998437499,0.1249999998437499,0.3333333329629629,0.2499999996874999
10,0.0,0.2631578945983379,0.3157894735180055,0.2222222220987654,0.1249999998437499,0.2222222219753086,0.3333333329629629,0.2222222219753086
11,0.0,0.2631578945983379,0.3684210524376731,0.2105263156786704,0.1249999998437499,0.2222222219753086,0.2222222219753086,0.2499999996874999
12,0.1176470587543252,0.2631578945983379,0.2105263156786703,0.2631578945983379,0.2222222219753086,0.2499999996874999,0.2499999996874999,0.2499999996874999
13,0.0,0.2631578945983379,0.3157894735180055,0.166666666574074,0.1249999998437499,0.2222222219753086,0.2499999996874999,0.2499999996874999
14,0.4736842102770083,0.2631578945983379,0.1578947367590027,0.3157894735180055,0.2222222219753086,0.2222222219753086,0.3333333329629629,0.2499999996874999
15,0.2352941175086505,0.2631578945983379,0.1578947367590027,0.2631578945983379,0.1249999998437499,0.2222222219753086,0.2499999996874999,0.2499999996874999
16,0.1052631578393351,0.3157894735180055,0.3157894735180055,0.3157894735180055,0.2222222219753086,0.2222222219753086,0.3333333329629629,0.2499999996874999
17,0.0,0.2631578945983379,0.3157894735180055,0.1578947367590027,0.1249999998437499,0.2222222219753086,0.2222222219753086,0.2499999996874999
18,0.0,0.2631578945983379,0.1578947367590027,0.3157894735180055,0.2222222219753086,0.2499999996874999,0.2499999996874999,0.2499999996874999
19,0.1578947367590027,0.3684210524376731,0.2352941175086504,0.2105263156786703,0.2222222219753086,0.2222222219753086,0.2499999996874999,0.3333333329629629


==> data/walkroom/mean-mones.csv <==
,2,3,4,5,6,7,8,9
0,0.054953560341228204,0.07155142754912837,0.07387489684996879,0.08797174779070879,0.09790416427988569,0.11660948345707606,0.11507298767760707,0.11978189196926962
1,0.027089783267020662,0.06476976752032143,0.11198003143410692,0.09449937298559198,0.11229314407679014,0.1094615992397667,0.11451497687443962,0.11958038578539898
2,0.04992260059064353,0.06668632361578226,0.0787170449613834,0.08385035122237959,0.11358883420011764,0.10772411353798807,0.11912972621056009,0.1245398439386901
3,0.0,0.08973413922083782,0.08325923699484393,0.11013212058079826,0.10067739577201967,0.10760314934312547,0.1195872950683467,0.12155033429411428
4,0.0294117646885813,0.0573001129962373,0.08063462131510116,0.08596149562261568,0.10858792495024151,0.11917172503081873,0.1212948081233309,0.1214901831943932
5,0.03444272443916599,0.04865103933640935,0.07968118949693032,0.09786794705389805,0.10288234212410559,0.1057886864270041,0.11577608128856462,0.1209037099743855
6,0.0638544891277473,0.0469801955611818,0.0733499737137633,0.09277456844905947,0.1077468629402704,0.11108911749217017,0.11365006013096851,0.12010670790655893
7,0.2863777088139443,0.051157304999250655,0.08181302019195218,0.09896681092787232,0.10179123465100443,0.11365135906558267,0.1130585686805885,0.12295185491195529
8,0.020510835902062225,0.040886530028634974,0.07572819690157394,0.09045156496286677,0.09815420974142496,0.11546582198203395,0.11882282026869315,0.12126762412747026
9,0.007352941172145325,0.08265762440735785,0.07839566344910612,0.10100436678244164,0.1020412801134529,0.11034133883619818,0.11473818119531609,0.1220556035291821
10,0.0294117646885813,0.045112781930160765,0.08007756002826785,0.09962195339430858,0.11299781765236762,0.11616961365924558,0.12265077437370096,0.119971367932261
11,0.0712074302998926,0.07567939452275743,0.08151306411421226,0.09467414578072322,0.10481451160604113,0.11392627769001062,0.11621132971333291,0.12078942288593984
12,0.02786377707420755,0.04334365322703647,0.08534821682164766,0.09014173382519147,0.09949536267674713,0.10866983360195595,0.11824248903535294,0.12312328554593388
13,0.013931888537103762,0.05690697328465033,0.07321070839216204,0.0815940738579998,0.10097290404600799,0.1112100816863728,0.11708182656560294,0.1217759009170297
14,0.03289473682479223,0.07037200841338456,0.06409418617375628,0.0833293910442921,0.1129068920304239,0.10648148135850817,0.1159881253931817,0.1231443384302202
15,0.013157894729916887,0.04791390237669232,0.0744533835713397,0.088076874284147,0.11179305315030225,0.10876880430826265,0.1153185124297168,0.11678035210465756
16,0.0,0.07336969871669245,0.08063462131531557,0.10221200737549627,0.10536006534270516,0.11113310447126054,0.12026806824773593,0.11911421476507417
17,0.026315789459833774,0.10088947854252428,0.0736285043576084,0.09136587343714117,0.1075422802884529,0.11015439417105093,0.1141355295296814,0.12132777522589792
18,0.019736842094875338,0.059511523875388356,0.09113308403407175,0.08668088205747419,0.11597563179745524,0.11181490265914643,0.11490558443707571,0.12128266190127406
19,0.022058823516435976,0.04496535453782423,0.07158237539902251,0.09099909878240255,0.10401891240738316,0.11066024443982629,0.11778492017650481,0.12085859664990997


==> data/walkroom/mean-udrl.csv <==
,2,3,4,5,6,7,8,9
0,0.0,0.025848936051587095,0.01885438202661457,0.04255301439120518,0.022799599901614006,0.04661520184757737,0.07821637417879772,0.09235599815900025
1,0.31578947351800546,0.004275394365965598,0.020814809248764585,0.04977739462280243,0.02423167845956204,0.0433931555769233,0.07461720450313009,0.09008228659875664
2,0.0,0.018870706166986693,0.025378426716548243,0.04460677724682015,0.023458810666105914,0.04918844016625764,0.06849024589270289,0.09268382165077951
3,0.0,0.010418202362952237,0.021821804652529374,0.044343522986342865,0.029255319115776675,0.051761678484937804,0.08305432783551446,0.09445827908577704
4,0.0,0.007617081916420684,0.021821804652529374,0.041757119230689255,0.02789143477479801,0.04765989261818198,0.07567742502783535,0.09761621180899953
5,0.019736842094875338,0.025603223731353812,0.02531415041422131,0.04516117349048975,0.028436988511007625,0.052454473416661804,0.07336726030576661,0.08873790952482276
6,0.0,0.012826183097896803,0.019090061802027592,0.04270573982463204,0.029528095984108788,0.05252045388650684,0.07077251007473885,0.08907174812717553
7,0.0,0.012629613242103311,0.01881153115839661,0.042339695214934144,0.02552736858334401,0.0488475410726445,0.07736261765108274,0.08582659630952226
8,0.0,0.008550788731931202,0.02142543412140613,0.04543318829212906,0.026300236377027452,0.05336720324746613,0.07234052042966992,0.09283419939993165
9,0.0,0.009582780475338467,0.018886520177885162,0.044756436490988115,0.023527004883075287,0.04774786657779215,0.07888040703368708,0.09183869870311516
10,0.0,0.009386210619544973,0.023450137645668823,0.04213192438152438,0.027414075255103153,0.04901249224703726,0.08001874907030566,0.08961010046752654
11,0.0,0.017101577463862407,0.02428572957634753,0.04380942199624972,0.02532278593243589,0.055632532707565546,0.0848846032674456,0.09586280725858895
12,0.01470588234429065,0.011253624250566007,0.022100335295946103,0.04538588137020516,0.0238679759688314,0.05151975009576243,0.07314405598516975,0.09114395350424233
13,0.0,0.012924468025793551,0.022325302354197513,0.04628880114124571,0.0280050918030803,0.050618017009895565,0.0730882549042672,0.09444324131086251
14,0.15828173365872622,0.02835520171442842,0.018618702251201536,0.04500771801194447,0.021913075079875582,0.04899049875705227,0.06984063203466417,0.09444023375607137
15,0.029411764688581313,0.007715366844317432,0.019882802864488344,0.04484988226294813,0.02370885612878157,0.04801178845629276,0.07352350333037437,0.0896702515669466
16,0.019736842094875324,0.03076318244937298,0.024607111088196475,0.044389807845188645,0.025663757017737383,0.050101169997281966,0.07347886246623259,0.0971951541122469
17,0.0,0.01896899109488344,0.0234715630797778,0.042834519779047536,0.027323149632704623,0.05263042133599209,0.0701754385160062,0.09102365130516157
18,0.0,0.007617081916420684,0.014312189992939879,0.04783985494582883,0.026800327301696847,0.05404900143480234,0.07917057265077584,0.08929430719487899
19,0.019736842094875338,0.017101577463862403,0.021628975745334306,0.049655477092304785,0.026800327301696847,0.04990322858796662,0.07776996553704581,0.09297856203823815

